Gatherplot: A Non-Overlapping Scatterplot

Scatterplots are a common tool for exploring multidimensional datasets, especially in the form of scatterplot matrices (SPLOMs). However, scatterplots suffer from overplotting when categorical variables are mapped to one or two axes, or the same continuous variable is used for both axes. Previous methods such as histograms or violin plots use aggregation, which makes brushing and linking difficult. To address this, we propose gatherplots, an extension of scatterplots to manage the overplotting problem. Gatherplots are a form of unit visualization, which avoid aggregation and maintain the identity of individual objects to ease visual perception. In gatherplots, every visual mark that maps to the same position coalesces to form a packed entity, thereby making it easier to see the overview of data groupings. The size and aspect ratio of marks can also be changed dynamically to make it easier to compare the composition of different groups. In the case of a categorical variable vs. a categorical variable, we propose a heuristic to decide bin sizes for optimal space usage. To validate our work, we conducted a crowdsourced user study that shows that gatherplots enable people to assess data distribution more quickly and more correctly than when using jittered scatterplots.

==> plots/vis-accuracy.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"jitter","lower":0.40714285714285714,"average":0.45376190476190514,"upper":0.5023809523809524},
      {"factor":"abs","lower":0.5803571428571429,"average":0.6213410714285721,"upper":0.6589285714285714},
      {"factor":"norm","lower":0.5928571428571429,"average":0.6324714285714264,"upper":0.6696428571428571},
      {"factor":"both","lower":0.5806578947368422,"average":0.6217719298245606,"upper":0.6614035087719298}
      ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 1]
          },
          "axis": {
            "title": "Accuracy"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/vis-confidence.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"jitter","lower":4.940476190476191,"average":5.0945214285714515,"upper":5.2524404761904755},
      {"factor":"abs","lower":5.382142857142857,"average":5.509282142857144,"upper":5.641071428571428},
      {"factor":"norm","lower":4.935669642857143,"average":5.099407142857141,"upper":5.255357142857143},
      {"factor":"both","lower":5.484210526315789,"average":5.607940350877194,"upper":5.733377192982456}
      ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [1, 7]
          },
          "axis": {
            "title": "Confidence"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/vis-time.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"jitter","lower":29.802121964285714,"average":31.788817599999987,"upper":33.81432994047616},
      {"factor":"abs","lower":33.886689196428584,"average":36.83004801249995,"upper":40.49931410714287},
      {"factor":"norm","lower":34.07675232142857,"average":36.55014940357146,"upper":39.46026629464284},
      {"factor":"both","lower":45.81221135964912,"average":49.20704262456136,"upper":52.485897543859615}
      ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 70]
          },
          "axis": {
            "title": "Completion time (sec)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/visxtask-accuracy.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"jitter - T1","lower":0.6428571428571429,"average":0.7374047619047683,"upper":0.8333333333333334},
      {"factor":"jitter - T2","lower":0.44047619047619047,"average":0.5582380952380847,"upper":0.6666666666666666},
      {"factor":"jitter - T3","lower":0.25,"average":0.34563095238095737,"upper":0.4523809523809524},
      {"factor":"jitter - T4","lower":0.3333333333333333,"average":0.43705952380952423,"upper":0.5357142857142857},
      {"factor":"jitter - T5","lower":0.11904761904761904,"average":0.1890357142857141,"upper":0.27380952380952384},
      {"factor":"abs - T1","lower":0.8392857142857143,"average":0.9016071428571556,"upper":0.9553571428571429},
      {"factor":"abs - T2","lower":0.5089285714285714,"average":0.6005178571428583,"upper":0.6875},
      {"factor":"abs - T3","lower":0.49107142857142855,"average":0.5813303571428566,"upper":0.6696428571428571},
      {"factor":"abs - T4","lower":0.6160714285714286,"average":0.7028035714285721,"upper":0.7857142857142857},
      {"factor":"abs - T5","lower":0.22321428571428573,"average":0.3199821428571442,"upper":0.4107142857142857},
      {"factor":"norm - T1","lower":0.875,"average":0.9288660714285644,"upper":0.9732142857142857},
      {"factor":"norm - T2","lower":0.42857142857142855,"average":0.518616071428571,"upper":0.6071428571428571},
      {"factor":"norm - T3","lower":0.5178571428571429,"average":0.622892857142856,"upper":0.7142857142857143},
      {"factor":"norm - T4","lower":0.6607142857142857,"average":0.7398571428571399,"upper":0.8214285714285714},
      {"factor":"norm - T5","lower":0.25892857142857145,"average":0.3478839285714276,"upper":0.4375},
      {"factor":"both - T1","lower":0.7894736842105263,"average":0.8524122807017551,"upper":0.9122807017543859},
      {"factor":"both - T2","lower":0.5,"average":0.5897280701754348,"upper":0.6754385964912281},
      {"factor":"both - T3","lower":0.5175438596491229,"average":0.6049999999999959,"upper":0.6929824561403509},
      {"factor":"both - T4","lower":0.6578947368421053,"average":0.7358859649122836,"upper":0.8157894736842105},
      {"factor":"both - T5","lower":0.23684210526315788,"average":0.323535087719299,"upper":0.41228070175438597}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true
          },
          "axis": {
            "title": "Accuracy"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization | Task"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/visxtask-confidence.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"jitter - T1","lower":5.5,"average":5.805035714285692,"upper":6.095238095238095},
      {"factor":"jitter - T2","lower":5.333035714285714,"average":5.665285714285727,"upper":5.988095238095238},
      {"factor":"jitter - T3","lower":4.416369047619048,"average":4.75598809523809,"upper":5.107142857142857},
      {"factor":"jitter - T4","lower":4.619047619047619,"average":4.9492619047619,"upper":5.274107142857143},
      {"factor":"jitter - T5","lower":3.999702380952381,"average":4.282964285714284,"upper":4.583630952380952},
      {"factor":"abs - T1","lower":6.232142857142857,"average":6.442214285714286,"upper":6.625},
      {"factor":"abs - T2","lower":5.080133928571429,"average":5.36495535714286,"upper":5.660714285714286},
      {"factor":"abs - T3","lower":5.205357142857143,"average":5.510267857142856,"upper":5.785714285714286},
      {"factor":"abs - T4","lower":5.241071428571429,"average":5.571812499999997,"upper":5.892857142857143},
      {"factor":"abs - T5","lower":4.348214285714286,"average":4.661874999999999,"upper":4.955580357142857},
      {"factor":"norm - T1","lower":6.214285714285714,"average":6.426366071428587,"upper":6.625},
      {"factor":"norm - T2","lower":5.214285714285714,"average":5.511392857142859,"upper":5.794642857142857},
      {"factor":"norm - T3","lower":4.830133928571429,"average":5.1552589285714365,"upper":5.482142857142857},
      {"factor":"norm - T4","lower":3.4375,"average":3.8339374999999976,"upper":4.241071428571429},
      {"factor":"norm - T5","lower":4.267857142857143,"average":4.576955357142851,"upper":4.892857142857143},
      {"factor":"both - T1","lower":6.035087719298246,"average":6.280842105263156,"upper":6.526315789473684},
      {"factor":"both - T2","lower":5.192763157894737,"average":5.502350877193001,"upper":5.798245614035087},
      {"factor":"both - T3","lower":5.2894736842105265,"average":5.572964912280705,"upper":5.842324561403509},
      {"factor":"both - T4","lower":5.46469298245614,"average":5.753798245614037,"upper":6.017543859649122},
      {"factor":"both - T5","lower":4.578947368421052,"average":4.9015964912280685,"upper":5.201973684210527}
      ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [1, 7]
          },
          "axis": {
            "title": "Confidence"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization | Task"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/visxtask-time.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"jitter - T1","lower":31.35627410714285,"average":36.5385855,"upper":42.54684464285717},
      {"factor":"jitter - T2","lower":22.91074464285714,"average":26.12874048809525,"upper":29.700855654761895},
      {"factor":"jitter - T3","lower":28.712643750000016,"average":32.78311085714283,"upper":37.513558630952375},
      {"factor":"jitter - T4","lower":28.169314880952374,"average":33.122776059523844,"upper":38.324122023809515},
      {"factor":"jitter - T5","lower":27.017440178571434,"average":30.426190571428567,"upper":34.37578005952382},
      {"factor":"abs - T1","lower":34.04816383928573,"average":43.18795496428573,"upper":54.83237299107138},
      {"factor":"abs - T2","lower":30.801999776785706,"average":34.88269471428574,"upper":39.11841875},
      {"factor":"abs - T3","lower":32.06828839285714,"average":41.08548838392857,"upper":53.34821674107144},
      {"factor":"abs - T4","lower":27.35127053571428,"average":30.40017641071432,"upper":33.730720982142856},
      {"factor":"abs - T5","lower":30.331996874999994,"average":34.13457065178568,"upper":37.9455388392857},
      {"factor":"norm - T1","lower":34.60493526785716,"average":42.28143367857143,"upper":52.51266741071427},
      {"factor":"norm - T2","lower":30.484036607142862,"average":34.20443782142861,"upper":38.74711763392856},
      {"factor":"norm - T3","lower":31.282215625000003,"average":35.485024517857134,"upper":39.79559665178574},
      {"factor":"norm - T4","lower":29.665243303571415,"average":33.48564042857139,"upper":37.710895535714265},
      {"factor":"norm - T5","lower":31.893364285714284,"average":36.412278973214235,"upper":41.55107991071431},
      {"factor":"both - T1","lower":44.43873596491229,"average":51.500501307017565,"upper":59.04198486842108},
      {"factor":"both - T2","lower":46.37514780701753,"average":56.26944468421055,"upper":67.92540065789471},
      {"factor":"both - T3","lower":39.2063125,"average":45.19569470175443,"upper":51.49325087719298},
      {"factor":"both - T4","lower":36.82283070175437,"average":40.97275954385964,"upper":45.16707346491226},
      {"factor":"both - T5","lower":45.7158173245614,"average":52.234278078947334,"upper":59.93715964912281}
      ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true
          },
          "axis": {
            "title": "Completion time (sec)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization | Task"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}
